Characterizing the easy-to-find subgraphs from the viewpoint of polynomial-time algorithms, kernels, and Turing kernels

We study two fundamental problems related to finding subgraphs: (1) given graphs G and H, Subgraph Test asks if H is isomorphic to a subgraph of G, (2) given graphs G, H, and an integer t, Packing asks if G contains t vertex-disjoint subgraphs isomorphic to H. For every graph class F, let F-Subgraph Test and F-Packing be the special cases of the two problems where H is restricted to be in F. Our goal is to study which classes F make the two problems tractable in one of the following senses: * (randomized) polynomial-time solvable, * admits a polynomial (many-one) kernel, or * admits a polynomial Turing kernel (that is, has an adaptive polynomial-time procedure that reduces the problem to a polynomial number of instances, each of which has size bounded polynomially by the size of the solution). We identify a simple combinatorial property such that if a hereditary class F has this property, then F-Packing admits a polynomial kernel, and has no polynomial (many-one) kernel otherwise, unless the polynomial hierarchy collapses. Furthermore, if F does not have this property, then F-Packing is either WK[1]-hard, W[1]-hard, or Long Path-hard, giving evidence that it does not admit polynomial Turing kernels either. For F-Subgraph Test, we show that if every graph of a hereditary class F satisfies the property that it is possible to delete a bounded number of vertices such that every remaining component has size at most two, then F-Subgraph Test is solvable in randomized polynomial time and it is NP-hard otherwise. We introduce a combinatorial property called (a,b,c,d)-splittability and show that if every graph in a hereditary class F has this property, then F-Subgraph Test admits a polynomial Turing kernel and it is WK[1]-hard, W[1]-hard, or Long Path-hard, otherwise.

==> 2broom.pdf_tex <==
%% Creator: Inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file '2broom.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{408.86248779bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.4534837)%
    \put(0,0){\includegraphics[width=\unitlength]{2broom.pdf}}%
    \put(0.11232547,0.43512866){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$X_4$}}}%
    \put(0.85585174,0.43512866){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$Y_4$}}}%
    \put(0.85585174,0.00466615){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$Y_3\setminus Y_4$}}}%
    \put(0.11232547,0.00466615){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$X_3\setminus X_4$}}}%
    \put(0.08996377,0.22800348){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$x=p_0$}}}%
    \put(0.19059139,0.25903034){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$p_1$}}}%
    \put(0.26885732,0.25903034){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$p_2$}}}%
    \put(0.69931989,0.25903034){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$p_{\ell-2}$}}}%
    \put(0.77758582,0.25903034){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$p_{\ell-1}$}}}%
    \put(0.89334357,0.22800348){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$y=p_\ell$}}}%
  \end{picture}%
\endgroup%


==> diamondfan2.pdf_tex <==
%% Creator: Inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'diamondfan2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{754.7125bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.51915225)%
    \put(0,0){\includegraphics[width=\unitlength]{diamondfan2.pdf}}%
    \put(0.24016389,0.49860842){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$C_1$}}}%
    \put(0.24092104,0.0811174){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$C_3$}}}%
    \put(0.44156508,0.29645007){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$C_2$}}}%
    \put(0.03706088,0.29645007){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$C_4$}}}%
    \put(0.53950387,0.29645007){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$C_4$}}}%
    \put(0.74972406,0.07263735){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$C_3$}}}%
    \put(0.24092104,0.00267693){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{(a)}}}%
    \put(0.74972406,0.00267693){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{(b)}}}%
    \put(0.259244,0.46438537){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$x$}}}%
    \put(0.25061252,0.31265301){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$z$}}}%
    \put(0.28044413,0.42622514){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$X$}}}%
    \put(0.76028744,0.24602407){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$S_0$}}}%
    \put(0.74896691,0.50920848){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$C_1$}}}%
    \put(0.74158801,0.31477302){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$z$}}}%
    \put(0.67370646,0.43334233){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$X$}}}%
    \put(0.7987872,0.40017926){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$y$}}}%
    \put(0.73685253,0.39942213){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$v$}}}%
    \put(0.26964324,0.2502641){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$S_0$}}}%
    \put(0.96308818,0.29645007){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$C_2$}}}%
  \end{picture}%
\endgroup%


==> families.pdf_tex <==
%% Creator: Inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'families.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{757.48976bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.57822603)%
    \put(0,0){\includegraphics[width=\unitlength]{families.pdf}}%
    \put(0.06300892,0.24600632){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$n$ vertices}}}%
    \put(0.06514263,0.11425124){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{length $s$ }}}%
    \put(0.66669399,0.53926181){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{length $s$}}}%
    \put(0.54171995,0.5073568){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[b]{\smash{$n$ vertices}}}}%
    \put(0.78763912,0.50720828){\color[rgb]{0,0,0}\rotatebox{-90}{\makebox(0,0)[b]{\smash{$n$ vertices}}}}%
    \put(0.44351221,0.5568647){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$n$ vertices}}}%
    \put(0.44351221,0.43013035){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$n$ vertices}}}%
    \put(0.2531105,0.30937351){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$n$ vertices}}}%
    \put(0.25524421,0.11425124){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{length $s$ }}}%
    \put(0.28850841,0.20695863){\color[rgb]{0,0,0}\rotatebox{-90}{\makebox(0,0)[b]{\smash{length $t$}}}}%
    \put(0.08345565,0.45046195){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{length $\ell$}}}%
    \put(0.44351221,0.11329438){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$n$ vertices}}}%
    \put(0.77432359,0.22174431){\color[rgb]{0,0,0}\rotatebox{-90}{\makebox(0,0)[b]{\smash{length $s$}}}}%
    \put(0.71810338,0.09639647){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$n$ vertices}}}%
    \put(0.90909239,0.30285714){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$n$ vertices}}}%
    \put(0.08345565,0.38709475){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\Gpath{\ell}$
}}}%
    \put(0.44464865,0.38709475){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\Gbiclique{n}$}}}%
    \put(0.66643382,0.38709475){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\Gdoublebroom{s}{n}$}}}%
    \put(0.24398587,0.38709475){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\Gclique{n}$
}}}%
    \put(0.90722916,0.42933955){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{length $s$}}}%
    \put(0.97985287,0.53677964){\color[rgb]{0,0,0}\rotatebox{-90}{\makebox(0,0)[b]{\smash{$n$ vertices}}}}%
    \put(0.90722916,0.38709475){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\Goperahouse{s}{n}$
}}}%
    \put(0.06233325,0.02801399){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\Gfountain{s}{n}$}}}%
    \put(0.25243483,0.02801399){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\Glongfountain{s}{t}{n}$}}}%
    \put(0.44253641,0.02801399){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\Gsubdivstar{n}$
}}}%
    \put(0.65376038,0.02801399){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\Gsubdivtree{s}{n}$
}}}%
    \put(0.90722916,0.02801399){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\Gdiamondfan{n}$
}}}%
    \put(0.08345565,0.36174788){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$(\ell=5)$}}}%
    \put(0.24398587,0.36174788){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$(n=4)$}}}%
    \put(0.44464865,0.36174788){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$(n=3)$}}}%
    \put(0.66643382,0.36174788){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$(s=4, n=5)$}}}%
    \put(0.90722916,0.36174788){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$(s=5, n=4)$}}}%
    \put(0.90722916,0.00266712){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$(n=4)$}}}%
    \put(0.65376038,0.00266712){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$(s=3, n=3)$}}}%
    \put(0.44253641,0.00266712){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$(n=4)$}}}%
    \put(0.25243483,0.00266712){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$(s=5, t=3, n=4)$}}}%
    \put(0.06233325,0.00266712){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$(s=5, n=4)$}}}%
  \end{picture}%
\endgroup%


==> karp.pdf_tex <==
%% Creator: Inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'karp.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{765.7045166bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.45267467)%
    \put(0,0){\includegraphics[width=\unitlength]{karp.pdf}}%
    \put(0.05244905,0.3082574){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\Gsubdivstar{n}$}}}%
    \put(0.30319852,0.3082574){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$n\cdot K_3$}}}%
    \put(0.11513642,0.05332877){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$2\cdot \Gsubdivstar{n}$}}}%
    \put(0.32618388,0.05332877){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$n\cdot P_3$}}}%
    \put(0.59573956,0.3082574){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\Gfountain{3}{n}$}}}%
    \put(0.8464889,0.3082574){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$n\cdot K_3$}}}%
    \put(0.61663535,0.05332877){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\Gsubdivstar{n}$}}}%
    \put(0.82768269,0.05332877){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$n\cdot P_3$}}}%
    \put(0.23113518,0.25338797){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{(a) Theorem \ref{theorem:karp:lowerbound:onesubstar:manytriangles}: lower bound}}}%
    \put(0.23113518,0.0026385){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{(b) Theorem \ref{theorem:karp:lowerbound:twosubstar:manyps}: lower bound}}}%
    \put(0.75352987,0.25338797){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{(c) Theorem \ref{karp:subgraphkernel:fountainandtriangles}: polynomial kernel}}}%
    \put(0.75352987,0.0026385){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{(d) Theorem \ref{theorem:karp:subgraphkernel:starsandpaths}: polynomial kernel}}}%
  \end{picture}%
\endgroup%


==> oddcycle.pdf_tex <==
%% Creator: Inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'oddcycle.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{833.7473877bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.34272948)%
    \put(0,0){\includegraphics[width=\unitlength]{oddcycle.pdf}}%
    \put(0.07335515,0.30006691){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$v=p_0$}}}%
    \put(0.06269322,0.24722251){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$p_{i^*}$}}}%
    \put(0.13847691,0.32232104){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$X_{2,i^*}$}}}%
    \put(0.06269322,0.15127018){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$p_{\ell-1}$}}}%
    \put(0.06269322,0.1148083){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$w=p_{\ell}$}}}%
    \put(0.24606934,0.30006691){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$v=p_0$}}}%
    \put(0.23540741,0.24722251){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$p_{i^*}$}}}%
    \put(0.31119109,0.32232104){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$X_{2,i^*}$}}}%
    \put(0.23540741,0.15127018){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$p_{\ell-1}$}}}%
    \put(0.23540741,0.1148083){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$w=p_{\ell}$}}}%
    \put(0.07412326,0.00014056){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Case 1.a}}}%
    \put(0.24683744,0.00014056){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Case 1.b}}}%
    \put(0.41818086,0.03619126){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$z_1$}}}%
    \put(0.49494272,0.03619126){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$z_2$}}}%
    \put(0.46826483,0.26633974){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$w$}}}%
    \put(0.41818086,0.20890544){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$z_1$}}}%
    \put(0.49494272,0.20890544){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$z_2$}}}%
    \put(0.53469442,0.00014056){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Case 2.a}}}%
    \put(0.80911812,0.00014056){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Case 2.b}}}%
    \put(0.07275249,0.07964394){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$C$}}}%
    \put(0.24546668,0.07964394){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$C$}}}%
    \put(0.46826483,0.09362555){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$w$}}}%
    \put(0.45656179,0.06812966){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$C$}}}%
    \put(0.45656179,0.24468194){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$C$}}}%
    \put(0.51624099,0.32199208){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$X_3$}}}%
    \put(0.45866959,0.14735885){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$X_3$}}}%
    \put(0.71700383,0.14338369){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$w$}}}%
    \put(0.68259804,0.13515919){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$q_2$}}}%
    \put(0.66231101,0.10980038){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$q_1$}}}%
    \put(0.7740017,0.10980038){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$q_4$}}}%
    \put(0.74976467,0.13515919){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$q_3$}}}%
    \put(0.71755212,0.08540108){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$C$}}}%
    \put(0.71774087,0.22603976){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$X_3$}}}%
    \put(0.90890854,0.14338369){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$w$}}}%
    \put(0.87450275,0.13515919){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$q_2$}}}%
    \put(0.85421572,0.10980038){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$q_1$}}}%
    \put(0.96590635,0.10980038){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$q_4$}}}%
    \put(0.94166937,0.13515919){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$q_3$}}}%
    \put(0.90945671,0.08540108){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$C$}}}%
    \put(0.96721691,0.22603976){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$X_3$}}}%
  \end{picture}%
\endgroup%

